Solving natural conic formulations with Hypatia.jl

Many convex optimization problems can be represented through conic extended formulations with auxiliary variables and constraints using only the small number of standard cones recognized by advanced conic solvers such as MOSEK 9. Such extended formulations are often significantly larger and more complex than equivalent conic natural formulations, which can use a much broader class of exotic cones. We define an exotic cone as a proper cone for which we can implement tractable logarithmically homogeneous self-concordant barrier oracles for either the cone or its dual cone. In this paper we introduce Hypatia, a highly-configurable open-source conic primal-dual interior point solver with a generic interface for exotic cones. Hypatia is written in Julia and accessible through JuMP, and currently implements around two dozen useful predefined cones (some with multiple variants). We define some of Hypatia's exotic cones, and for conic constraints over these cones, we analyze techniques for constructing equivalent representations using the standard cones. For optimization problems from a variety of applications, we introduce natural formulations using these exotic cones, and we show that the natural formulations are simpler and lower-dimensional than the equivalent extended formulations. Our computational experiments demonstrate the potential advantages, especially in terms of solve time and memory usage, of solving the natural formulations with Hypatia compared to solving the extended formulations with either Hypatia or MOSEK 9.

==> csvs/doptimaldesign_plot_false.csv <==
k,nat_Hypatia,EP_Hypatia,EP_Mosek,SEP_Hypatia,SEP_Mosek
50,0.2700068950653076,4.671540021896362,11.338908910751343,5.070385932922363,10.057515859603882
100,0.8950319290161133,93.34380006790161,246.57647490501404,96.94235396385193,219.90724301338196
150,2.625864028930664,696.3973910808563,1580.458132982254,920.6627058982849,1431.7230250835419
200,5.829599857330322,,,,
300,30.84386396408081,,,,
400,66.94789981842041,,,,
500,152.49609994888306,,,,
600,281.4786720275879,,,,
700,530.2231779098511,,,,
800,727.791913986206,,,,
900,1252.9447429180145,,,,
1000,1728.5763149261475,,,,


==> csvs/doptimaldesign_plot_true.csv <==
k,nat_Hypatia,EP_Hypatia,EP_Mosek,SEP_Hypatia,SEP_Mosek
50,0.2880089282989502,4.492584943771362,11.879439115524292,,
100,0.9063229560852051,91.48859715461731,277.2723579406738,,
150,2.9655299186706543,690.1591079235077,1825.3912599086761,,
200,7.200063943862915,,,,
300,36.164376974105835,,,,
400,81.42129802703857,,,,
500,169.41405701637268,,,,
600,298.2157950401306,,,,
700,623.8282668590546,,,,
800,837.9407560825348,,,,
900,1281.8236260414124,,,,
1000,1838.1400578022003,,,,


==> csvs/matrixcompletion_plot_10.csv <==
k,nat_Hypatia,EP_Hypatia,EP_Mosek,SEP_Hypatia,SEP_Mosek
5,0.028681039810180664,0.14432406425476074,0.8679788112640381,0.15483498573303223,0.704848051071167
10,0.396665096282959,2.1543240547180176,20.06652283668518,2.3382279872894287,11.43827509880066
15,2.6226720809936523,16.379831075668335,120.17860889434814,18.00906801223755,57.89598608016968
20,13.674695014953613,69.778972864151,524.1563060283661,77.91501903533936,250.84816598892212
25,52.445096015930176,225.04251194000244,1758.3060660362244,387.18021416664124,769.7010929584503
30,165.9747130870819,555.7961711883545,,587.3795490264893,1712.423019170761
35,401.9859268665314,1228.4351208209991,,,
40,949.3299541473389,,,,
45,1805.5909881591797,,,,


==> csvs/matrixcompletion_plot_20.csv <==
k,nat_Hypatia,EP_Hypatia,EP_Mosek,SEP_Hypatia,SEP_Mosek
5,0.07665586471557617,0.8187170028686523,14.010808944702148,0.8592419624328613,7.551772117614746
10,2.163785934448242,24.997430086135864,448.06270599365234,26.969351053237915,203.21679186820984
15,23.775547981262207,178.60860085487366,,176.4718780517578,1375.1814959049225
20,119.09839296340942,785.5471749305725,,923.876170873642,
25,448.4390149116516,,,,
30,1305.383206129074,,,,


==> csvs/matrixregression_plot_15.csv <==
k,nat_Hypatia,SEP_Hypatia,SEP_Mosek
50,0.14335894584655762,1.0905640125274658,0.6302099227905273
100,0.48591017723083496,17.048590898513794,6.7045488357543945
150,1.2441699504852295,98.31087112426758,35.78514289855957
250,3.3085708618164062,1331.3106451034546,307.5456700325012
500,16.849844932556152,,
1000,128.97253108024597,,
1500,209.27094316482544,,
2000,394.88140296936035,,
2500,948.6917011737823,,
3000,1374.6485030651093,,


==> csvs/matrixregression_plot_30.csv <==
k,nat_Hypatia,SEP_Hypatia,SEP_Mosek
50,1.3651790618896484,3.705299139022827,1.5684170722961426
100,4.921076059341431,22.877111196517944,12.222712993621826
150,7.023509979248047,123.4176070690155,47.4989058971405
250,41.49623107910156,1412.1496670246124,408.75055289268494
500,107.13723707199097,,
750,231.6689808368683,,
1000,768.3358800411224,,
1250,1097.6906769275665,,
1500,1636.753895998001,,


==> csvs/portfolio_plot.csv <==
k,nat_Hypatia,SEP_Hypatia,SEP_Mosek
1000,0.5529189109802246,2.727277994155884,1.6562049388885498
2000,2.8719401359558105,16.11908197402954,7.023561000823975
4000,20.1872661113739,91.61970400810242,33.60063099861145
6000,59.7569739818573,291.7229700088501,83.41848802566528
8000,130.8922209739685,614.8104350566864,160.1506428718567
10000,243.6416220664978,1191.5102880001068,304.8907961845398
12000,420.6832809448242,1804.7983651161194,432.9278600215912
14000,623.812520980835,,
16000,923.7560439109802,,
18000,1327.0749289989471,,
20000,1809.8519859313965,,

